Dynamic Graph-based Fingerprinting of In-browser Cryptomining

The decentralized and unregulated nature of cryptocurrencies, combined with their monetary value, has made them a vehicle for various illicit activities. One such activity is cryptojacking, an attack that uses stolen computing resources to mine cryptocurrencies without consent for profit. In-browser cryptojacking malware exploits high-performance web technologies like WebAssembly to mine cryptocurrencies directly within the browser without file downloads. Although existing methods for cryptomining detection report high accuracy and low overhead, they are often susceptible to various forms of obfuscation, and due to the limited variety of cryptomining scripts in the wild, standard code obfuscation methods present a natural and appealing solution to avoid detection. To address these limitations, we propose using instruction-level data-flow graphs to detect cryptomining behavior. Data-flow graphs offer detailed structural insights into a program's computations, making them suitable for characterizing proof-of-work algorithms, but they can be difficult to analyze due to their large size and susceptibility to noise and fragmentation under obfuscation. We present two techniques to simplify and compare data-flow graphs: (1) a graph simplification algorithm to reduce the computational burden of processing large and granular data-flow graphs while preserving local substructures; and (2) a subgraph similarity measure, the n-fragment inclusion score, based on fragment inclusion that is robust against noise and obfuscation. Using data-flow graphs as computation fingerprints, our detection framework PoT (Proof-of-Theft) was able to achieve high detection accuracy against standard obfuscations, outperforming existing detection methods. Moreover, PoT uses generic data-flow properties that can be applied to other platforms more susceptible to cryptojacking such as servers and data centers.

==> timeseries/nonminers-timeseries.csv <==
2,20.1164448261261
6,21.732686042785645
9,22.33714199066162
11,26.061551809310913
12,29.570525407791138
13,36.28462100028992
14,37.59147906303406
16,38.997833490371704
19,41.519822120666504
20,41.82570505142212
21,42.73053550720215
22,44.73702812194824
23,47.14318370819092
24,53.056177377700806
25,56.16410279273987
28,58.672887086868286
30,60.79643225669861
31,62.90277576446533
33,64.21561861038208
34,66.6224992275238
35,70.63485908508301
36,72.94217276573181
37,76.05112886428833
38,77.3573534488678
39,77.56163215637207
41,79.06807470321655
42,80.6778473854065
44,82.08643317222595
45,84.0928692817688
46,86.50057101249695
47,90.51038694381714
48,94.01954579353333
49,94.72440385818481
52,98.94240951538086
53,99.54671931266785
55,102.15774345397949
56,104.36603450775146
57,105.17032170295715
58,107.57714891433716
59,111.88783645629883
60,113.49537324905396
61,114.60070013999939
66,121.1345694065094
68,123.2414960861206
69,125.05606150627136
70,126.26194190979004
71,132.97545719146729
73,134.48542165756226
76,141.10784459114075
78,142.21960854530334
80,143.92989587783813
81,144.93826246261597
82,146.14504098892212
84,152.5585014820099
85,154.36874890327454
87,160.48249888420105
88,160.78678250312805
90,161.59737277030945
91,162.1026153564453
92,163.83157896995544
93,168.66104459762573
94,170.86765360832214
96,180.40467619895935
97,181.51594877243042
98,188.42960906028748
99,189.2348346710205
100,191.64348936080933
102,192.75254893302917
104,194.76288652420044
105,195.36786675453186
106,198.47541093826294
109,201.39195251464844
110,207.10381197929382
113,211.6169078350067
114,212.62216138839722
115,214.13247299194336
116,214.63687562942505
117,217.64527559280396
118,218.35013723373413
120,220.86133909225464
121,224.8733093738556
122,225.77869200706482
124,231.49342274665833
125,232.999121427536
126,233.50389528274536
128,235.7218780517578
129,238.83112168312073
130,240.63765740394592
132,243.14802598953247
133,244.75966453552246
134,245.6657018661499
135,250.5791153907776
136,252.58614301681519
137,253.7968807220459
139,255.3031656742096
140,256.81670355796814
142,261.73468470573425
143,262.1389870643616
144,263.54466700553894
146,265.55696845054626
147,271.6691794395447
148,273.6754002571106
151,276.18617606163025
152,277.89768242836
153,281.00543546676636
155,283.21514868736267
156,284.1219439506531
157,285.527596950531
158,287.8342387676239
160,295.9539542198181
161,296.45895504951477
162,298.86723279953003
171,321.4388563632965
172,325.8590953350067
174,342.3407175540924


==> timeseries/unsimplified-nonminers-timeseries.csv <==
2,25.003457069396973
5,25.710909366607666
7,27.93988060951233
8,29.559393882751465
9,38.08160662651062
10,51.31402564048767
11,52.22475028038025
12,53.033737897872925
13,53.440189361572266
14,55.35166883468628
15,58.7672176361084
16,69.49823355674744
17,72.11037921905518
18,80.53419184684753
19,86.85586810112
20,87.76412081718445
22,91.28661036491394
23,92.89848780632019
24,98.8153760433197
25,105.53467297554016
26,106.94227600097656
29,117.58590269088745
30,121.60153937339783
31,125.01970362663269
32,134.2446575164795
33,136.358229637146
34,145.38329696655273
35,145.68974351882935
36,147.5966501235962
37,150.00454449653625
38,151.71075105667114
39,154.3186001777649
40,157.72798919677734
41,158.83438372612
42,161.84251308441162
43,163.3492238521576
44,170.26453924179077
46,175.77973079681396
47,176.78583002090454
49,180.49956369400024
50,182.4087097644806
51,186.5199580192566
52,188.12706661224365
53,190.43455815315247
54,191.94144535064697
55,193.34894442558289
56,199.16623783111572
57,202.17948389053345
58,208.60102653503418
59,215.92170906066895
60,221.84062576293945
61,224.4546821117401
62,236.08551812171936
64,238.89724254608154
65,240.82017350196838
66,251.64934587478638
67,252.25670671463013
68,255.1698923110962
70,256.6874120235443
71,261.00171852111816
73,263.80983424186707
74,265.52011585235596
76,269.3352448940277
77,270.54082345962524
78,275.5557870864868
80,281.4739465713501
81,285.18435978889465
82,287.59302496910095
83,292.8066668510437
84,293.1105558872223
85,301.428750038147
86,303.8367314338684
87,308.8500463962555
88,311.9590058326721
90,313.4790632724762
92,319.5063126087189
93,339.65305376052856
94,342.76747488975525
95,348.68797421455383
96,352.4025366306305
97,354.8154036998749
98,356.526912689209
100,358.9445469379425
101,360.5530722141266
102,364.7672960758209
103,367.47969007492065
104,371.89433336257935
105,373.804890871048
106,379.7251513004303
107,389.55242943763733
108,399.1775677204132
109,400.7904646396637
111,415.4289479255676
112,416.33834075927734
113,429.7686686515808
114,432.28146481513977
115,441.10458993911743
116,444.4173696041107
117,446.12751364707947
118,460.16255044937134
119,462.7753119468689
120,466.18831992149353
121,472.90811228752136
122,480.72810912132263
124,483.4481656551361
125,489.06586265563965
126,498.89184641838074
127,500.4003744125366
128,512.5300469398499
130,514.1516959667206
132,516.6693842411041
133,517.3788740634918
134,527.9051733016968
135,529.7154338359833
136,538.4384019374847
137,539.5502743721008
138,540.757355928421
139,544.1724631786346
140,550.6914975643158
141,556.2101817131042
142,556.4172632694244
143,565.1413226127625
144,576.3686380386353
145,577.4814627170563
147,586.0044097900391
148,586.214314699173
149,588.0307822227478
150,592.2454235553741
151,593.7549729347229
152,598.2684726715088
153,601.1805028915405
154,610.8080868721008
155,615.4249091148376
156,617.736159324646
157,623.3536221981049
158,629.6750676631927
159,636.395320892334
160,640.0105645656586
161,645.8299248218536
162,651.5504760742188
163,654.5441110134125
170,681.2831244468689
171,686.6567256450653
173,689.8347911834717
174,705.2700622081757

